ALMA Observations of the Extraordinary Carina Pillars: A Complementary Sample

We present a study of six dusty and gaseous pillars (containing the HH 1004 and HH 1010 objects) and globules (that contain the HH 666, HH 900, HH 1006, and HH 1066 objects) localized in the Carina nebula using sensitive and high angular resolution ($\sim$0.3$''$) Atacama Large Millimeter/Sub-millimeter Array (ALMA) observations. This is a more extensive study that the one presented in \citet{Cortes}. As in this former study, we also analyzed the 1.3 mm continuum emission and C$^{18}$O(2$-$1), N$_2$D$^+$(3$-$2) and $^{12}$CO(2$-$1) spectral lines. These new observations revealed the molecular outflows emanating from the pillars, the dusty envelopes$+$disks that are exciting them, and the extended HH objects far from their respective pillars. We reveal that the masses of the disks$+$envelopes are in a range of 0.02 to 0.38 M$_\odot$, and those for the molecular outflows are of the order of 10$^{-3}$ M$_\odot$, which suggests that their exciting sources might be low- or intermediate-mass protostars as already revealed in recent studies at infrared and submillimeter bands. In the regions associated with the objects HH 900 and HH 1004, we report multiple millimeter continuum sources, from where several molecular outflows emanate.

==> coverletter.txt <==
Title: ALMA Observations of the Extraordinary Carina Pillars: A Complementary Sample


Dear Editor

As you mentioned, we take the report in a positive tone, and we have corrected and explained in detail where necessary.
In general, we changed ...
In the following, we append the report and after each comment we enclose our detailed response by lines of (&) symbols. 


Reviewer Report:

Detailed scientific report:
This is an observational paper that shows ALMA high resolution observations towards six HH regions in the Carina Nebula. The manuscript contains significant new results regarding the continuum emission of the disk and envelope in these sources, and the study also shows (in some cases) the emission distribution of the associated outflows. The paper is well written, and the data shown in the article are worth publishing. However, some revision is needed before publication (see below for more details):

1. Line 124: Add the synthesized beam values obtained in each continuum image. It can be specified in Table 1, or in each section that discusses each source.

&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&
We added the synthesized beam values for each source in lines 214, 370, 534, 594, and 748 (boldface). 

&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&

2. Line 127: The text "The results obtained for each continuum image are shown in Table 1" does not specify what results are referring to. 
&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&
The sentence has been corrected in line 135:

The results of the physical parameters (position, deconvolved size, flux, and rms) are shown in Table \ref{table1}.
&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&

  
Then, by looking at Table 1, one can infer that some kind of source fitting was performed in the sources to derive the reported properties, but not details regarding the fitting procedure are provided. In fact, Table 1 caption makes reference to the GAUSSFIT task of CASA package, but there is no task with that name currently in CASA (imfit is the image fitting task).
I encourage the autors to explain better how the fitting was performed, specifically addressing the following points:
a. Was a background component used in the fitting model? If not, it will be good to compare the resulting fitting values when a background level is included and when it is not.
b. Explain the "Deconvolved Size" values. Is this the fitted size with the synthesized beam subtracted?

&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&
The caption of Table 1 was corrected and the following description of how we made the adjustment to obtain the parameters in line 127 was added:

We report the parameters obtained from a two-dimensional Gaussian fit in CASA to the continuum images at 1.3 mm, using the gaussfit tool (within the CASA \texttt{viewer}), which subtracts the sky component to a selected region for the emission distribution. We obtained the deconvolved sizes from the synthesized beam of each image and this Gaussian fit. The results of the physical parameters (position, deconvolved size, flux, and rms) are shown in Table \ref{table1}. 
&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&

3. Line 188: The text "The angular size is 1.6"..." does not explain what source/tracer is referring to. Explain what is the source that have that angular size.

&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&
The source is HH 666 and this has been included in line 196 (boldface).
&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&

4. Caption of Figure 3. The caption of Figure is confusing, and should be rewritten for clarity. Something like "The upper panel shows the moment zero and one for CO, and lower panel shows the moment zero of CO and moment one of C18O...".

&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&
The first sentence of the caption has been corrected as:

The upper panel shows the moment zero (contours) and moment one (colors) for CO(2$-$1), and the lower panel shows the moment zero (contours) of CO and moment one (colors) of C$^{18}$O (2$-$1) of the globule HH 900. The contours vary in the range from 40\% to 90\% of the peak emission, in steps of 12\%.
&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&

5. Justify the use of T_ex of 50 K for equation (2).

&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&

50 K is the highest temperature in the range used previously for the dust temperature. Then, we use the same value in Equation (2), given that it provides us with an upper limit for our mass estimation. We added this explanation in line 450:

T$_{ex}$ is the excitation temperature taken as 50~K, this is the highest temperature in the range used previously for the dust temperature, and it provides an upper limit for our mass estimation.


&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&

6. Line 596. The authors claims that the mass of dust estimated for HH1006 (0.19-0.48 Msol) is in agreement with the value obtained by Mesa-Delgado et al. (2016), but the value is 0.02 Msol, at least a factor of 10 smaller.

&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&
Our explanation was incomplete since we reported a larger mass that was estimated using a larger source size. The sentence was corrected on the text in line 602 as follows: 

This value is an order of magnitude lower than the estimation of 0.02 M$_{\odot}$ obtained by \citet{mesa-delgado}, which can be explained by the fact that we report a larger source size. Perhaps, we are detecting more of the envelope than they did.
&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&

7. Line 612: Delete the "is" at the end of the line.

&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&
This has been corrected in the text
&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&


8. Caption of Figure 7. The text says that the figure shows the half-power contour of the synthesized beam in the bottom-left corner, but nothing is shown.

&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&
The line was removed
&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&

9. Line 661. It seems to be an inconsistency between what is shown and described in Figure 8, and what is described in the main text. The main text says that the zero and one moment maps are shown for both CO and C18O, but the black contours (zero moment) are exactly the same in both panels. The caption of Figure 8 states that image of moment zero is only shown for CO in both panels, and moment one is shown for both lines instead. Please correct this, or make it more clear.

&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&
This has been clarified in line 680:

In Figure 8, we show the emission of molecular gas for the CO (2$-$1) and C$^{18}$O (2$-$1) transitions. The moment zero (black contours) represents the CO emission in both panels. The moment one is presented (in colors) for the CO (top panel) and C$^{18}$O (bottom panel).
&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&

10. Line 767. Correct the "10 ~ 10 M_Jup".

&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&
This has been corrected
&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&

Data Editor's review :
One of our data editors has reviewed your initial manuscript submission and has the following suggestion(s) to help improve the data, software citation and/or overall content. Please treat this as you would a reviewer's comments and respond accordingly in your report to the science editor. Questions can be sent directly to the data editors at data-editors@aas.org.

The authors indicated that they did NOT use MAST data in a question during the submission process but the manuscript shows HST images. Ideally the authors should go to https://archive.stsci.edu/publishing/doi and mint a MAST DOI for all the HST data and images used. Once that is done, the DOI should be included in the revised manuscript with the AASTeX "\dataset" command to mark up the DOI so it can be properly tagged in production. An example would be text similar to this:

"The HST data presented in this paper were obtained from the Mikulski Archive for Space Telescopes (MAST) at the Space Telescope Science Institute. The specific observations analyzed can be accessed via \dataset[DOI]{https://doi.org/DOI}"

This will help both MAST track its data usage but also allow readers to easily obtain the data for reproducibility.

&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&
We have added the DOI with the Hubble images that we have used in the paper (https://doi.org/10.17909/p1je-9b56) in line 874.
&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&&

